Provable Low Rank Phase Retrieval

We study the Low Rank Phase Retrieval (LRPR) problem defined as follows: recover an $n \times q$ matrix $X^*$ of rank $r$ from a different and independent set of $m$ phaseless (magnitude-only) linear projections of each of its columns. To be precise, we need to recover $X^*$ from $y_k := |A_k{}' x^*_k|, k=1,2,\dots, q$ when the measurement matrices $A_k$ are mutually independent. Here $y_k$ is an $m$ length vector, $A_k$ is an $n \times m$ matrix, and $'$ denotes matrix transpose. The question is when can we solve LRPR with $m \ll n$? A reliable solution can enable fast and low-cost phaseless dynamic imaging, e.g., Fourier ptychographic imaging of live biological specimens. In this work, we develop the first provably correct approach for solving this LRPR problem. Our proposed algorithm, Alternating Minimization for Low-Rank Phase Retrieval (AltMinLowRaP), is an AltMin based solution and hence is also provably fast (converges geometrically). Our guarantee shows that AltMinLowRaP solves LRPR to $\epsilon$ accuracy, with high probability, as long as $m q \ge C n r^4 \log(1/\epsilon)$, the matrices $A_k$ contain i.i.d. standard Gaussian entries, and the right singular vectors of $X^*$ satisfy the incoherence assumption from matrix completion literature. Here $C$ is a numerical constant that only depends on the condition number of $X^*$ and on its incoherence parameter. Its time complexity is only $ C mq nr \log^2(1/\epsilon)$. Since even the linear (with phase) version of the above problem is not fully solved, the above result is also the first complete solution and guarantee for the linear case. Finally, we also develop a simple extension of our results for the dynamic LRPR setting.

==> all_work.dat <==
0.00078222,0.14269,0.78369,0.00014171,4.1003,0.00012738
0.00081529,0.092497,2.2454,1.9739e-05,8.1539,1.3313e-05
0.00084683,0.064026,3.636,4.2593e-07,11.988,1.5937e-07
0.00087716,0.045601,5.0184,4.056e-10,15.854,2.5234e-10
0.00090948,0.031729,6.4,5.2101e-14,19.706,2.1238e-13
0.00094057,0.021896,7.7764,1.3998e-17,23.637,5.7707e-17
0.00097241,0.01511,9.1714,5.5862e-21,27.598,1.999e-20
0.0010042,0.010426,10.553,2.5158e-24,31.415,8.1007e-24
0.0010347,0.0072601,11.938,1.2233e-27,35.239,3.7161e-27
0.0010673,0.0050937,13.335,6.8188e-31,39.143,1.9105e-30
0.0010984,0.0035949,0,0,0,0
0.0011287,0.0025401,0,0,0,0
0.0011591,0.0017948,0,0,0,0
0.0011898,0.0012761,0,0,0,0
0.0012209,0.00091142,0,0,0,0
0.0012523,0.00065427,0,0,0,0
0.0012835,0.00047122,0,0,0,0
0.0013149,0.00034029,0,0,0,0
0.0013463,0.00024662,0,0,0,0
0.0013787,0.00017929,0,0,0,0
0.0014095,0.00013033,0,0,0,0
0.0014402,9.4928e-05,0,0,0,0
0.001471,6.9364e-05,0,0,0,0
0.0015017,5.0789e-05,0,0,0,0
0.0015326,3.7227e-05,0,0,0,0
0.001563,2.7301e-05,0,0,0,0
0.0015938,2.0041e-05,0,0,0,0
0.0016247,1.473e-05,0,0,0,0
0.0016563,1.0837e-05,0,0,0,0
0.0016872,7.9851e-06,0,0,0,0
0.0017179,5.8973e-06,0,0,0,0
0.0017499,4.359e-06,0,0,0,0
0.0017801,3.2231e-06,0,0,0,0
0.0018103,2.3831e-06,0,0,0,0
0.0018405,1.7633e-06,0,0,0,0
0.0018706,1.3056e-06,0,0,0,0
0.0019011,9.6726e-07,0,0,0,0
0.0019326,7.1706e-07,0,0,0,0
0.0019641,5.3209e-07,0,0,0,0
0.001994,3.9507e-07,0,0,0,0
0.0020249,2.9349e-07,0,0,0,0
0.0020554,2.1813e-07,0,0,0,0
0.0020857,1.622e-07,0,0,0,0
0.0021156,1.2067e-07,0,0,0,0
0.0021471,8.9834e-08,0,0,0,0
0.0021777,6.6919e-08,0,0,0,0
0.002209,4.9868e-08,0,0,0,0
0.0022406,3.7176e-08,0,0,0,0
0.0022731,2.7724e-08,0,0,0,0
0.0023042,2.0683e-08,0,0,0,0
0.0023352,1.5435e-08,0,0,0,0
0.002366,1.1522e-08,0,0,0,0
0.0023979,8.604e-09,0,0,0,0
0.0024299,6.4269e-09,0,0,0,0
0.0024608,4.802e-09,0,0,0,0
0.0024913,3.589e-09,0,0,0,0
0.0025222,2.6831e-09,0,0,0,0
0.0025532,2.0069e-09,0,0,0,0
0.0025839,1.5026e-09,0,0,0,0
0.0026139,1.1253e-09,0,0,0,0
0.0026439,8.4296e-10,0,0,0,0
0.0026745,6.3163e-10,0,0,0,0
0.0027047,4.734e-10,0,0,0,0
0.0027355,3.549e-10,0,0,0,0
0.0027657,2.6612e-10,0,0,0,0
0.0027956,1.996e-10,0,0,0,0
0.0028263,1.4971e-10,0,0,0,0
0.0028566,1.1226e-10,0,0,0,0
0.002887,8.4189e-11,0,0,0,0
0.0029181,6.3152e-11,0,0,0,0
0.0029491,4.7382e-11,0,0,0,0
0.0029795,3.5547e-11,0,0,0,0
0.0030107,2.6668e-11,0,0,0,0
0.0030419,2.001e-11,0,0,0,0
0.0030725,1.5017e-11,0,0,0,0
0.0031032,1.1272e-11,0,0,0,0
0.0031336,8.4622e-12,0,0,0,0
0.0031639,6.3539e-12,0,0,0,0
0.0031945,4.7716e-12,0,0,0,0
0.0032251,3.5839e-12,0,0,0,0
0.0032558,2.6922e-12,0,0,0,0
0.0032864,2.0227e-12,0,0,0,0
0.0033169,1.5199e-12,0,0,0,0
0.0033471,1.1423e-12,0,0,0,0
0.0033773,8.586e-13,0,0,0,0
0.0034075,6.4545e-13,0,0,0,0
0.003438,4.8531e-13,0,0,0,0
0.0034681,3.6512e-13,0,0,0,0
0.0034991,2.7473e-13,0,0,0,0
0.0035302,2.0675e-13,0,0,0,0
0.0035607,1.5561e-13,0,0,0,0
0.0035906,1.1722e-13,0,0,0,0
0.0036221,8.8328e-14,0,0,0,0
0.0036521,6.66e-14,0,0,0,0
0.003682,5.0239e-14,0,0,0,0
0.0037132,3.7894e-14,0,0,0,0
0.0037432,2.8552e-14,0,0,0,0
0.003774,2.1516e-14,0,0,0,0
0.0038048,1.6216e-14,0,0,0,0
0.0038346,1.2224e-14,0,0,0,0
0.0038645,9.2154e-15,0,0,0,0
0.0038941,6.9485e-15,0,0,0,0
0.0039247,5.24e-15,0,0,0,0
0.0039546,3.953e-15,0,0,0,0
0.0039849,2.9841e-15,0,0,0,0
0.0040155,2.2533e-15,0,0,0,0
0.0040463,1.7025e-15,0,0,0,0
0.0040763,1.2876e-15,0,0,0,0
0.0041067,9.747e-16,0,0,0,0
0.0041379,7.3917e-16,0,0,0,0
0.0041691,5.6192e-16,0,0,0,0
0.0041991,4.2875e-16,0,0,0,0
0.0042295,3.2846e-16,0,0,0,0
0.0042604,2.536e-16,0,0,0,0
0.0042915,1.9793e-16,0,0,0,0
0.0043216,1.5693e-16,0,0,0,0
0.0043523,1.2716e-16,0,0,0,0
0.0043822,1.0573e-16,0,0,0,0
0.0044127,9.006e-17,0,0,0,0
0.004443,7.9031e-17,0,0,0,0
0.0044733,7.1518e-17,0,0,0,0
0.0045044,6.6049e-17,0,0,0,0
0.0045349,6.2188e-17,0,0,0,0
0.0045654,5.9706e-17,0,0,0,0
0.0045957,5.794e-17,0,0,0,0
0.0046259,5.6828e-17,0,0,0,0
0.0046564,5.6093e-17,0,0,0,0
0.0046869,5.5647e-17,0,0,0,0
0.0047181,5.5461e-17,0,0,0,0
0.0047497,5.5331e-17,0,0,0,0
0.0047807,5.5322e-17,0,0,0,0
0.0048115,5.5258e-17,0,0,0,0
0.0048422,5.5249e-17,0,0,0,0
0.0048722,5.5211e-17,0,0,0,0
0.0049023,5.5183e-17,0,0,0,0
0.0049321,5.5251e-17,0,0,0,0
0.0049629,5.52e-17,0,0,0,0
0.0049927,5.5284e-17,0,0,0,0
0.0050232,5.5266e-17,0,0,0,0
0.0050532,5.5236e-17,0,0,0,0
0.0050837,5.5239e-17,0,0,0,0
0.0051137,5.527e-17,0,0,0,0
0.0051441,5.5233e-17,0,0,0,0
0.005174,5.5273e-17,0,0,0,0
0.005204,5.5281e-17,0,0,0,0
0.0052338,5.5234e-17,0,0,0,0
0.0052647,5.5247e-17,0,0,0,0
0.0052949,5.5253e-17,0,0,0,0
0.0053247,5.5204e-17,0,0,0,0
0.0053549,5.5284e-17,0,0,0,0
0.005385,5.5268e-17,0,0,0,0
0.005415,5.5258e-17,0,0,0,0
0.0054458,5.5278e-17,0,0,0,0
0.005476,5.5269e-17,0,0,0,0
0.0055066,5.5253e-17,0,0,0,0
0.0055368,5.5225e-17,0,0,0,0
0.0055674,5.5274e-17,0,0,0,0
0.0055986,5.5247e-17,0,0,0,0
0.005629,5.5286e-17,0,0,0,0
0.0056599,5.5291e-17,0,0,0,0
0.0056902,5.5247e-17,0,0,0,0
0.0057203,5.5295e-17,0,0,0,0
0.0057503,5.5249e-17,0,0,0,0
0.0057803,5.526e-17,0,0,0,0
0.0058113,5.5257e-17,0,0,0,0
0.0058422,5.5263e-17,0,0,0,0
0.0058728,5.5242e-17,0,0,0,0
0.0059025,5.5219e-17,0,0,0,0
0.0059322,5.522e-17,0,0,0,0
0.0059619,5.5223e-17,0,0,0,0
0.0059932,5.5192e-17,0,0,0,0
0.006024,5.523e-17,0,0,0,0
0.0060548,5.5215e-17,0,0,0,0
0.0060849,5.5267e-17,0,0,0,0
0.006115,5.5222e-17,0,0,0,0
0.0061448,5.5189e-17,0,0,0,0
0.0061754,5.5273e-17,0,0,0,0
0.006205,5.5248e-17,0,0,0,0
0.0062358,5.5254e-17,0,0,0,0
0.0062652,5.5241e-17,0,0,0,0
0.0062956,5.5239e-17,0,0,0,0
0.0063254,5.524e-17,0,0,0,0
0.0063556,5.5219e-17,0,0,0,0
0.0063869,5.5237e-17,0,0,0,0
0.0064177,5.5219e-17,0,0,0,0
0.0064474,5.5264e-17,0,0,0,0
0.0064772,5.5204e-17,0,0,0,0
0.0065067,5.5273e-17,0,0,0,0
0.0065367,5.5265e-17,0,0,0,0
0.0065664,5.5268e-17,0,0,0,0
0.0065962,5.5245e-17,0,0,0,0
0.0066264,5.5221e-17,0,0,0,0
0.0066573,5.5246e-17,0,0,0,0
0.0066876,5.5229e-17,0,0,0,0
0.0067176,5.5265e-17,0,0,0,0
0.0067476,5.5224e-17,0,0,0,0
0.0067785,5.5204e-17,0,0,0,0
0.0068089,5.5228e-17,0,0,0,0
0.0068398,5.5322e-17,0,0,0,0
0.0068698,5.5211e-17,0,0,0,0
0.0069001,5.5199e-17,0,0,0,0
0.0069302,5.5209e-17,0,0,0,0
0.006961,5.5209e-17,0,0,0,0
0.0069915,5.5219e-17,0,0,0,0
0.0070224,5.5252e-17,0,0,0,0
0.0070546,5.5265e-17,0,0,0,0
0.0070852,5.5245e-17,0,0,0,0
0.0071163,5.5277e-17,0,0,0,0
0.0071472,5.5218e-17,0,0,0,0
0.0071779,5.5283e-17,0,0,0,0
0.0072086,5.5257e-17,0,0,0,0
0.0072484,5.5295e-17,0,0,0,0
0.0072792,5.5258e-17,0,0,0,0
0.0073098,5.5221e-17,0,0,0,0
0.0073417,5.5218e-17,0,0,0,0
0.0073725,5.527e-17,0,0,0,0
0.0074033,5.5259e-17,0,0,0,0
0.007434,5.5277e-17,0,0,0,0
0.0074655,5.522e-17,0,0,0,0
0.007497,5.529e-17,0,0,0,0
0.0075278,5.5215e-17,0,0,0,0
0.0075581,5.5235e-17,0,0,0,0
0.0075889,5.5241e-17,0,0,0,0
0.007619,5.5249e-17,0,0,0,0
0.0076493,5.5245e-17,0,0,0,0
0.0076804,5.5276e-17,0,0,0,0
0.0077109,5.527e-17,0,0,0,0
0.0077409,5.525e-17,0,0,0,0
0.0077714,5.5274e-17,0,0,0,0
0.0078019,5.5249e-17,0,0,0,0
0.0078323,5.523e-17,0,0,0,0
0.0078632,5.5258e-17,0,0,0,0
0.0078934,5.5232e-17,0,0,0,0
0.0079252,5.5272e-17,0,0,0,0
0.0079563,5.5224e-17,0,0,0,0
0.007987,5.522e-17,0,0,0,0
0.0080182,5.523e-17,0,0,0,0
0.0080497,5.5217e-17,0,0,0,0
0.0080803,5.5241e-17,0,0,0,0
0.0081108,5.5186e-17,0,0,0,0
0.0081415,5.5255e-17,0,0,0,0
0.008172,5.5259e-17,0,0,0,0
0.0082025,5.5234e-17,0,0,0,0
0.0082333,5.5243e-17,0,0,0,0
0.0082641,5.5251e-17,0,0,0,0
0.0082947,5.5207e-17,0,0,0,0
0.0083254,5.5246e-17,0,0,0,0
0.0083563,5.5268e-17,0,0,0,0
0.0083872,5.5258e-17,0,0,0,0
0.0084178,5.5254e-17,0,0,0,0
0.0084485,5.5257e-17,0,0,0,0
0.0084797,5.5273e-17,0,0,0,0
0.0085105,5.5248e-17,0,0,0,0
0.0085416,5.5274e-17,0,0,0,0
0.008573,5.5293e-17,0,0,0,0
0.0086042,5.5274e-17,0,0,0,0
0.0086352,5.5245e-17,0,0,0,0
0.0086667,5.5265e-17,0,0,0,0
0.0086979,5.5241e-17,0,0,0,0
0.0087298,5.5273e-17,0,0,0,0
0.0087611,5.5271e-17,0,0,0,0
0.0087914,5.5267e-17,0,0,0,0
0.0088228,5.525e-17,0,0,0,0
0.0088537,5.5247e-17,0,0,0,0
0.008885,5.5263e-17,0,0,0,0
0.0089153,5.5231e-17,0,0,0,0
0.0089469,5.5261e-17,0,0,0,0
0.0089771,5.5207e-17,0,0,0,0
0.0090077,5.5299e-17,0,0,0,0
0.0090398,5.5232e-17,0,0,0,0
0.0090713,5.5263e-17,0,0,0,0
0.0091021,5.5256e-17,0,0,0,0
0.0091331,5.5204e-17,0,0,0,0
0.0091634,5.5212e-17,0,0,0,0
0.0091941,5.5187e-17,0,0,0,0
0.0092246,5.5249e-17,0,0,0,0
0.0092558,5.5202e-17,0,0,0,0
0.0092867,5.5246e-17,0,0,0,0
0.0093177,5.5232e-17,0,0,0,0
0.0093486,5.5276e-17,0,0,0,0
0.0093798,5.5293e-17,0,0,0,0
0.0094107,5.5227e-17,0,0,0,0
0.0094416,5.524e-17,0,0,0,0
0.0094724,5.5191e-17,0,0,0,0
0.0095037,5.5216e-17,0,0,0,0
0.0095358,5.5249e-17,0,0,0,0
0.0095664,5.5236e-17,0,0,0,0
0.0095969,5.5251e-17,0,0,0,0
0.0096276,5.5273e-17,0,0,0,0
0.0096578,5.5259e-17,0,0,0,0
0.009688,5.5209e-17,0,0,0,0
0.0097193,5.523e-17,0,0,0,0
0.0097505,5.5243e-17,0,0,0,0
0.0097819,5.5239e-17,0,0,0,0
0.0098126,5.5281e-17,0,0,0,0
0.0098429,5.5271e-17,0,0,0,0
0.0098734,5.5299e-17,0,0,0,0
0.0099044,5.5295e-17,0,0,0,0
0.0099352,5.5305e-17,0,0,0,0
0.0099659,5.5258e-17,0,0,0,0


==> pst_001_whp.dat <==
251,0.89974,251,0.90026
501,0.71334,501,0.70827
751,0.40173,751,0.38569
1001,0.13311,1001,0.11943
1251,0.021747,1251,0.017589
1501,0.0014411,1501,0.0010466
1751,4.3682e-05,1751,3.6322e-05
2001,1.3129e-06,2001,1.1207e-06
2251,4.0484e-08,2251,3.2703e-08
2501,1.3778e-09,2251,3.2703e-08
2751,4.21e-11,2501,3.2703e-08
3001,0.0093963,2751,3.2703e-08
3251,0.00035889,3001,0.0097759
3501,1.0935e-05,3251,0.0097759
3751,3.3216e-07,3501,0.0097759
4001,1.0271e-08,3751,0.0097759
4251,3.3417e-10,4001,0.0097759
4501,1.0291e-11,4251,0.0097759
4751,3.1952e-13,4501,0.0096795
5001,9.5645e-15,4751,0.0096677
5251,5.4056e-16,5001,0.0095884
5501,4.4996e-16,5251,0.0095594
5751,4.6333e-16,5501,0.0095594
6001,4.7394e-16,5751,0.0094553
0,0,6001,0.0094509


==> pst_08_whp.dat <==
251,0.91425,251,0.91451
501,0.75152,501,0.74694
751,0.44735,751,0.43841
1001,0.15787,1001,0.15308
1251,0.026745,1251,0.026628
1501,0.0018486,1501,0.0020795
1751,6.2479e-05,1751,8.1573e-05
2001,1.9113e-06,2001,2.3796e-06
2251,5.8629e-08,2251,7.2145e-08
2501,1.8425e-09,2251,7.2145e-08
2751,6.2671e-11,2501,7.2145e-08
3001,0.82373,2751,6.6993e-07
3251,0.56131,3001,0.82786
3501,0.22589,3251,0.82644
3751,0.038675,3501,0.91328
4001,0.0020861,3751,0.83394
4251,6.7739e-05,4001,0.61489
4501,2.161e-06,4251,0.32013
4751,7.085e-08,4501,0.10072
5001,2.481e-09,4751,0.016614
5251,7.7081e-11,5001,0.0010365
5501,2.441e-12,5251,3.1897e-05
5751,9.7882e-14,5501,9.7941e-07
6001,3.0103e-15,5501,5.2256e-07
0,0,5751,5.2256e-07
0,0,6001,5.2256e-07


==> rank_est_large_whp_new.dat <==
5.665,0.71715,5.7021,0.37774,15.053,0.0022626,1.8134,0.0014214,1.2509,0.0011522,0.00027625,0.0038072
5.9683,0.71715,6.0098,0.22489,30.185,0.00137,9.0674,0.00084733,2.1276,0.00112,4.0126,0.0039288
6.2644,0.71715,6.2783,0.14964,45.354,0.0013532,16.329,0.00045976,3.0034,0.001093,8.0343,0.0039985
6.6104,0.71715,6.5487,0.090179,60.533,0.0013853,23.595,0.00028013,3.8867,0.0010725,12.074,0.0040352
6.9063,0.71715,6.8653,0.052358,75.735,0.001417,30.884,0.00011462,4.7639,0.0010577,16.151,0.004054
7.1716,0.71715,7.1352,0.031521,90.952,0.0014378,38.171,3.7511e-06,5.6287,0.0010399,20.214,0.0040646
7.4361,0.71715,7.4144,0.020314,106.14,0.0014565,45.468,7.5113e-08,6.51,0.0010228,24.302,0.0040689
7.6995,0.71715,7.6931,0.014196,121.29,0.0014727,52.767,8.4714e-09,7.3894,0.0010091,28.378,0.0040698
7.9586,0.71715,7.9692,0.010626,136.44,0.0014835,60.081,2.595e-09,8.2658,0.00099918,32.47,0.0040659
8.2164,0.71715,8.2468,0.0081601,151.58,0.0014968,67.394,2.0998e-09,9.1469,0.0009908,36.572,0.0040654
8.4738,0.71715,8.5215,0.0065086,0,0,0,0,0,0,0,0
8.7321,0.71715,8.8018,0.0054998,0,0,0,0,0,0,0,0
9.0244,0.71715,9.0825,0.0048381,0,0,0,0,0,0,0,0
9.2865,0.71715,9.3739,0.0043764,0,0,0,0,0,0,0,0
9.5585,0.71715,9.6528,0.0041065,0,0,0,0,0,0,0,0
9.8198,0.71715,9.9296,0.0039624,0,0,0,0,0,0,0,0
10.085,0.71715,10.211,0.0038658,0,0,0,0,0,0,0,0
10.35,0.71715,10.492,0.0037921,0,0,0,0,0,0,0,0
10.642,0.71715,10.777,0.0037095,0,0,0,0,0,0,0,0
10.903,0.71715,11.064,0.0036162,0,0,0,0,0,0,0,0
11.17,0.71715,11.344,0.0035697,0,0,0,0,0,0,0,0
11.429,0.71715,11.62,0.0035593,0,0,0,0,0,0,0,0
11.691,0.71715,11.954,0.0035582,0,0,0,0,0,0,0,0
11.955,0.71715,12.243,0.0035584,0,0,0,0,0,0,0,0
12.213,0.71715,12.521,0.0035587,0,0,0,0,0,0,0,0
12.473,0.71715,12.799,0.0035588,0,0,0,0,0,0,0,0
12.737,0.71715,13.079,0.0035588,0,0,0,0,0,0,0,0
12.998,0.71715,13.356,0.0035589,0,0,0,0,0,0,0,0
13.255,0.71715,13.649,0.0035589,0,0,0,0,0,0,0,0
13.515,0.71715,13.937,0.0035589,0,0,0,0,0,0,0,0
13.771,0.71715,14.216,0.0035589,0,0,0,0,0,0,0,0
14.032,0.71715,14.507,0.0035589,0,0,0,0,0,0,0,0
14.292,0.71715,14.836,0.0035589,0,0,0,0,0,0,0,0
14.551,0.71715,15.117,0.0035589,0,0,0,0,0,0,0,0
14.809,0.71715,15.396,0.0035589,0,0,0,0,0,0,0,0
15.072,0.71715,15.674,0.0035589,0,0,0,0,0,0,0,0
15.336,0.71715,15.958,0.0035589,0,0,0,0,0,0,0,0
15.595,0.71715,16.242,0.0035589,0,0,0,0,0,0,0,0
15.852,0.71715,16.518,0.0035589,0,0,0,0,0,0,0,0
16.132,0.71715,16.793,0.0035589,0,0,0,0,0,0,0,0
16.402,0.71715,17.071,0.0035589,0,0,0,0,0,0,0,0
16.66,0.71715,17.347,0.0035589,0,0,0,0,0,0,0,0
16.919,0.71715,17.625,0.0035589,0,0,0,0,0,0,0,0
17.176,0.71715,17.9,0.0035589,0,0,0,0,0,0,0,0
17.434,0.71715,18.182,0.0035589,0,0,0,0,0,0,0,0
17.7,0.71715,18.487,0.0035589,0,0,0,0,0,0,0,0
17.959,0.71715,18.766,0.0035589,0,0,0,0,0,0,0,0
18.227,0.71715,19.042,0.0035589,0,0,0,0,0,0,0,0
18.494,0.71715,19.32,0.0035589,0,0,0,0,0,0,0,0
18.756,0.71715,19.597,0.0035589,0,0,0,0,0,0,0,0
19.034,0.71715,19.876,0.0035589,0,0,0,0,0,0,0,0
19.304,0.71715,20.184,0.0035589,0,0,0,0,0,0,0,0
19.563,0.71715,20.461,0.0035589,0,0,0,0,0,0,0,0
19.821,0.71715,20.735,0.0035589,0,0,0,0,0,0,0,0
20.079,0.71715,21.012,0.0035589,0,0,0,0,0,0,0,0
20.377,0.71715,21.293,0.0035589,0,0,0,0,0,0,0,0
20.637,0.71715,21.571,0.0035589,0,0,0,0,0,0,0,0
20.896,0.71715,21.846,0.0035589,0,0,0,0,0,0,0,0
21.153,0.71715,22.123,0.0035589,0,0,0,0,0,0,0,0
21.429,0.71715,22.395,0.0035589,0,0,0,0,0,0,0,0
21.689,0.71715,22.67,0.0035589,0,0,0,0,0,0,0,0
21.949,0.71715,22.957,0.0035589,0,0,0,0,0,0,0,0
22.207,0.71715,23.242,0.0035589,0,0,0,0,0,0,0,0
22.467,0.71715,23.548,0.0035589,0,0,0,0,0,0,0,0
22.724,0.71715,23.843,0.0035589,0,0,0,0,0,0,0,0
22.983,0.71715,24.124,0.0035589,0,0,0,0,0,0,0,0
23.257,0.71715,24.414,0.0035589,0,0,0,0,0,0,0,0
23.518,0.71715,24.688,0.0035589,0,0,0,0,0,0,0,0
23.778,0.71715,24.966,0.0035589,0,0,0,0,0,0,0,0
24.038,0.71715,25.243,0.0035589,0,0,0,0,0,0,0,0
24.297,0.71715,25.519,0.0035589,0,0,0,0,0,0,0,0
24.555,0.71715,25.8,0.0035589,0,0,0,0,0,0,0,0
24.857,0.71715,26.074,0.0035589,0,0,0,0,0,0,0,0
25.117,0.71715,26.39,0.0035589,0,0,0,0,0,0,0,0
25.378,0.71715,26.673,0.0035589,0,0,0,0,0,0,0,0
25.638,0.71715,26.952,0.0035589,0,0,0,0,0,0,0,0
25.899,0.71715,27.232,0.0035589,0,0,0,0,0,0,0,0
26.166,0.71715,27.512,0.0035589,0,0,0,0,0,0,0,0
26.429,0.71715,27.79,0.0035589,0,0,0,0,0,0,0,0
26.693,0.71715,28.101,0.0035589,0,0,0,0,0,0,0,0
26.959,0.71715,28.392,0.0035589,0,0,0,0,0,0,0,0
27.222,0.71715,28.668,0.0035589,0,0,0,0,0,0,0,0
27.483,0.71715,28.946,0.0035589,0,0,0,0,0,0,0,0
27.745,0.71715,29.225,0.0035589,0,0,0,0,0,0,0,0
28.009,0.71715,29.502,0.0035589,0,0,0,0,0,0,0,0
28.275,0.71715,29.805,0.0035589,0,0,0,0,0,0,0,0
28.536,0.71715,30.086,0.0035589,0,0,0,0,0,0,0,0
28.796,0.71715,30.364,0.0035589,0,0,0,0,0,0,0,0
29.059,0.71715,30.648,0.0035589,0,0,0,0,0,0,0,0
29.322,0.71715,30.937,0.0035589,0,0,0,0,0,0,0,0
29.583,0.71715,31.249,0.0035589,0,0,0,0,0,0,0,0
29.843,0.71715,31.566,0.0035589,0,0,0,0,0,0,0,0
30.105,0.71715,31.844,0.0035589,0,0,0,0,0,0,0,0
30.369,0.71715,32.123,0.0035589,0,0,0,0,0,0,0,0
30.628,0.71715,32.429,0.0035589,0,0,0,0,0,0,0,0
30.891,0.71715,32.721,0.0035589,0,0,0,0,0,0,0,0
31.149,0.71715,33,0.0035589,0,0,0,0,0,0,0,0
31.415,0.71715,33.282,0.0035589,0,0,0,0,0,0,0,0
31.676,0.71715,33.56,0.0035589,0,0,0,0,0,0,0,0
31.939,0.71715,33.848,0.0035589,0,0,0,0,0,0,0,0
32.203,0.71715,34.133,0.0035589,0,0,0,0,0,0,0,0


==> time_comp_news.dat <==
186.95,0.19162,107.97,0.21079,196.45,0.16357,1.8134,0.0014051,29.043,0.20553
187.65,0.13209,108.39,0.15697,197.3,0.14068,9.0674,0.00079496,30.339,0.20679
188.34,0.099958,108.81,0.1347,198.12,0.12305,16.329,0.00035321,31.59,0.20502
189.03,0.079706,109.23,0.12229,198.91,0.10803,23.595,5.8438e-05,32.658,0.20613
189.71,0.063243,109.64,0.117,199.7,0.094671,30.884,6.7963e-06,33.717,0.20573
190.4,0.049685,110.05,0.11304,200.48,0.082677,38.171,4.6208e-07,34.731,0.20662
191.08,0.038176,110.46,0.11116,201.26,0.071965,45.468,1.3603e-08,35.742,0.20645
191.76,0.02882,110.88,0.10952,202.03,0.062569,52.767,1.9944e-09,36.768,0.20723
192.44,0.021485,111.29,0.10871,202.81,0.054418,60.081,1.2758e-09,37.791,0.20705
193.12,0.015954,111.7,0.10791,203.59,0.047411,67.394,1.5098e-09,38.796,0.20772
193.8,0.011863,112.11,0.10752,204.36,0.041345,0,0,39.792,0.20753
194.48,0.0088546,112.52,0.10706,205.14,0.036092,0,0,40.8,0.20811
195.16,0.0066357,112.93,0.10684,205.91,0.031602,0,0,42.045,0.20791
195.85,0.0049983,113.34,0.10654,206.68,0.027665,0,0,43.101,0.20841
196.53,0.0037808,113.75,0.10638,207.46,0.024261,0,0,44.124,0.2082
197.2,0.0028733,114.16,0.10615,208.23,0.021296,0,0,45.159,0.20866
197.88,0.0021948,114.57,0.10602,209,0.018736,0,0,46.17,0.20843
198.56,0.0016857,114.98,0.10585,209.78,0.016503,0,0,47.19,0.20884
199.24,0.0012995,115.39,0.10576,210.55,0.014554,0,0,48.207,0.20859
199.92,0.0010049,115.8,0.10561,211.32,0.01285,0,0,49.224,0.20898
200.6,0.00077604,116.21,0.10553,212.09,0.01137,0,0,50.241,0.20874
201.28,0.00059712,116.62,0.1054,212.85,0.010057,0,0,51.255,0.2091
201.96,0.00046009,117.02,0.10534,213.63,0.0089052,0,0,52.245,0.20885
202.64,0.00035353,117.43,0.10523,214.39,0.0078893,0,0,53.373,0.20919
203.32,0.0002719,117.84,0.10517,215.16,0.0070042,0,0,54.48,0.20894
204,0.00020976,118.25,0.10509,215.93,0.0062214,0,0,55.518,0.20927
204.67,0.00016206,118.66,0.10504,216.7,0.0055298,0,0,56.538,0.20903
205.35,0.0001254,119.07,0.10497,217.47,0.0049222,0,0,57.543,0.20933
206.03,9.7235e-05,119.48,0.10493,218.24,0.00438,0,0,58.551,0.20908
206.71,7.5505e-05,119.89,0.10487,219.01,0.0039021,0,0,59.565,0.20938
207.38,5.8724e-05,120.3,0.10485,219.77,0.0034821,0,0,60.576,0.20914
208.06,4.5723e-05,120.71,0.1048,220.54,0.0031091,0,0,61.584,0.2094
208.74,3.5646e-05,121.12,0.10478,221.3,0.002778,0,0,62.598,0.20918
209.42,2.7814e-05,121.53,0.10475,222.07,0.0024823,0,0,63.582,0.20944
210.09,2.1724e-05,121.93,0.10474,222.83,0.002217,0,0,64.614,0.20921
210.77,1.6982e-05,122.34,0.10471,223.6,0.0019874,0,0,65.793,0.20945
211.45,1.3286e-05,122.75,0.10471,224.36,0.0017844,0,0,67.08,0.20923
212.13,1.0403e-05,123.16,0.10469,225.13,0.0016043,0,0,68.214,0.20946
212.8,8.1496e-06,123.57,0.10469,225.89,0.0014395,0,0,69.252,0.20924
213.48,6.3881e-06,123.98,0.10467,226.66,0.0012991,0,0,70.245,0.20947
214.16,5.0104e-06,124.38,0.10468,227.42,0.0011717,0,0,71.256,0.20925
214.83,3.9322e-06,124.79,0.10467,228.18,0.0010575,0,0,72.282,0.20947
215.52,3.0876e-06,125.2,0.10467,228.94,0.00095958,0,0,73.293,0.20926
216.19,2.4257e-06,125.61,0.10466,229.71,0.00086987,0,0,74.304,0.20948
216.87,1.9066e-06,126.02,0.10466,230.47,0.00079305,0,0,75.327,0.20926
217.55,1.4992e-06,126.42,0.10466,231.24,0.00072627,0,0,76.428,0.20947
218.22,1.1794e-06,126.83,0.10466,232,0.00066668,0,0,77.556,0.20926
218.9,9.282e-07,127.24,0.10465,232.76,0.000609,0,0,78.66,0.20946
219.57,7.3078e-07,127.64,0.10466,233.52,0.00056012,0,0,79.686,0.20926
220.24,5.7557e-07,128.05,0.10465,234.28,0.00051385,0,0,80.7,0.20945
220.92,4.5348e-07,128.46,0.10465,235.05,0.00047366,0,0,81.729,0.20925
221.59,3.5741e-07,128.87,0.10465,235.81,0.00043852,0,0,82.755,0.20944
222.27,2.8178e-07,129.28,0.10465,236.57,0.00040246,0,0,83.766,0.20925
222.95,2.2223e-07,129.68,0.10465,237.34,0.00037262,0,0,84.777,0.20943
223.63,1.7531e-07,130.09,0.10465,238.1,0.00034253,0,0,85.809,0.20924
224.3,1.3834e-07,130.5,0.10465,238.87,0.00031671,0,0,86.844,0.20942
224.98,1.092e-07,130.9,0.10465,239.63,0.00029447,0,0,87.93,0.20923
225.65,8.6214e-08,131.31,0.10464,240.38,0.00027316,0,0,89.223,0.20942
226.33,6.8087e-08,131.72,0.10465,241.14,0.00025327,0,0,90.708,0.20923
227.01,5.3785e-08,132.12,0.10464,241.9,0.0002351,0,0,92.292,0.20941
227.68,4.2497e-08,132.53,0.10465,242.66,0.00021711,0,0,93.867,0.20924
228.36,3.3586e-08,132.94,0.10464,243.42,0.0002003,0,0,95.217,0.20941
229.04,2.655e-08,133.34,0.10464,244.19,0.0001838,0,0,96.327,0.20923
229.71,2.0992e-08,133.75,0.10464,244.95,0.0001691,0,0,97.362,0.20939
230.39,1.6601e-08,134.15,0.10464,245.72,0.00015612,0,0,98.394,0.20922
231.06,1.3131e-08,134.56,0.10464,246.49,0.0001409,0,0,99.501,0.20939
231.73,1.0389e-08,134.96,0.10464,247.24,0.00012632,0,0,100.57,0.20921
232.41,8.2207e-09,135.37,0.10464,248,0.0001126,0,0,101.71,0.20937
233.09,6.5063e-09,135.77,0.10464,248.77,0.00010026,0,0,102.78,0.20919
233.76,5.1504e-09,136.18,0.10463,249.53,8.9085e-05,0,0,103.81,0.20936
234.44,4.0777e-09,136.58,0.10464,250.29,7.9092e-05,0,0,104.84,0.20919
235.11,3.2291e-09,136.99,0.10463,251.06,7.0293e-05,0,0,105.86,0.20935
235.79,2.5575e-09,137.39,0.10464,251.84,6.252e-05,0,0,106.89,0.20917
236.46,2.0259e-09,137.79,0.10463,252.6,5.5544e-05,0,0,107.92,0.20934
237.14,1.605e-09,138.2,0.10463,253.36,4.9245e-05,0,0,108.96,0.20916
237.81,1.2718e-09,138.6,0.10463,254.13,4.3752e-05,0,0,110.06,0.20933
238.49,1.0079e-09,139.01,0.10463,254.9,3.8887e-05,0,0,111.13,0.20915
239.16,7.9894e-10,139.41,0.10462,255.67,3.4575e-05,0,0,112.18,0.20932
239.83,6.3336e-10,139.82,0.10462,256.43,3.075e-05,0,0,113.22,0.20914
240.51,5.0218e-10,140.22,0.10461,257.2,2.7324e-05,0,0,114.32,0.20931
241.18,3.9822e-10,140.62,0.10461,257.97,2.4298e-05,0,0,115.36,0.20913
241.85,3.1582e-10,141.03,0.10461,258.74,2.1592e-05,0,0,116.4,0.2093
242.53,2.5051e-10,141.43,0.10461,259.51,1.9196e-05,0,0,117.42,0.20912
243.21,1.9873e-10,141.83,0.1046,260.28,1.7073e-05,0,0,118.46,0.20929
243.89,1.5768e-10,142.24,0.1046,261.05,1.5193e-05,0,0,119.5,0.20912
244.57,1.2512e-10,142.64,0.1046,261.82,1.3528e-05,0,0,120.53,0.20927
245.25,9.9297e-11,143.04,0.1046,262.58,1.2045e-05,0,0,121.62,0.20911
245.93,7.8813e-11,143.45,0.1046,263.36,1.0721e-05,0,0,122.7,0.20927
246.61,6.2563e-11,143.85,0.1046,264.13,9.543e-06,0,0,124.07,0.2091
247.3,4.9669e-11,144.26,0.1046,264.9,8.4924e-06,0,0,125.28,0.20926
247.99,3.9438e-11,144.66,0.1046,265.67,7.5642e-06,0,0,126.47,0.20909
248.68,3.1317e-11,145.07,0.1046,266.44,6.7385e-06,0,0,127.53,0.20925
249.37,2.4872e-11,145.47,0.1046,267.2,6.0074e-06,0,0,128.56,0.20908
250.06,1.9755e-11,145.88,0.1046,267.97,5.3538e-06,0,0,129.6,0.20923
250.75,1.5693e-11,146.28,0.1046,268.74,4.7707e-06,0,0,130.62,0.20907
251.44,1.2468e-11,146.69,0.10459,269.5,4.2522e-06,0,0,131.62,0.20923
252.12,9.9061e-12,147.1,0.1046,270.28,3.7921e-06,0,0,132.71,0.20906
252.82,7.8718e-12,147.5,0.10459,271.05,3.3843e-06,0,0,133.78,0.20921
253.52,6.2559e-12,147.9,0.1046,271.82,3.0214e-06,0,0,134.82,0.20906
254.21,4.9722e-12,148.31,0.10459,272.59,2.6988e-06,0,0,135.85,0.2092
254.9,3.9524e-12,148.71,0.1046,273.36,2.4115e-06,0,0,136.9,0.20905
255.59,3.142e-12,149.11,0.10459,274.12,2.1555e-06,0,0,138.01,0.20919
256.28,2.4981e-12,149.52,0.1046,274.89,1.9262e-06,0,0,139.11,0.20903
256.97,1.9863e-12,149.92,0.10459,275.66,1.7216e-06,0,0,140.19,0.20918
257.66,1.5796e-12,150.33,0.1046,276.42,1.5391e-06,0,0,141.23,0.20902
258.34,1.2562e-12,150.73,0.10459,277.19,1.376e-06,0,0,142.28,0.20917
259.04,9.9918e-13,151.14,0.1046,277.95,1.2305e-06,0,0,143.38,0.20901
259.73,7.948e-13,151.54,0.10459,278.72,1.1003e-06,0,0,144.51,0.20916
260.42,6.323e-13,151.95,0.1046,279.48,9.8388e-07,0,0,145.58,0.20901
261.11,5.0306e-13,152.35,0.10459,280.24,8.7982e-07,0,0,146.67,0.20916
261.8,4.0028e-13,152.76,0.1046,281.01,7.8673e-07,0,0,147.72,0.209
262.5,3.1853e-13,153.16,0.10459,281.78,7.0356e-07,0,0,148.73,0.20915
263.19,2.5351e-13,153.57,0.1046,282.54,6.2926e-07,0,0,149.85,0.20899
263.89,2.0177e-13,153.97,0.10459,283.3,5.6292e-07,0,0,150.87,0.20914
264.58,1.6061e-13,154.38,0.10459,284.06,5.0347e-07,0,0,151.91,0.20898
265.27,1.2786e-13,154.78,0.10459,284.82,4.504e-07,0,0,152.96,0.20913
265.95,1.0179e-13,155.18,0.10459,285.59,4.0299e-07,0,0,154.03,0.20896
266.64,8.1052e-14,155.59,0.10459,286.35,3.6064e-07,0,0,155.16,0.20911
267.33,6.4542e-14,155.99,0.10459,287.11,3.2279e-07,0,0,156.22,0.20896
268.02,5.14e-14,156.4,0.10459,287.87,2.8882e-07,0,0,157.26,0.20909
268.71,4.0938e-14,156.8,0.10459,288.63,2.584e-07,0,0,158.29,0.20894
269.39,3.2608e-14,157.21,0.10459,289.39,2.3119e-07,0,0,159.32,0.20908
270.08,2.5976e-14,157.61,0.10459,290.15,2.0684e-07,0,0,160.36,0.20893
270.77,2.0695e-14,158.02,0.10459,290.91,1.851e-07,0,0,161.43,0.20906
271.46,1.6489e-14,158.42,0.10459,291.67,1.6566e-07,0,0,162.55,0.20891
272.14,1.3139e-14,158.82,0.10459,292.43,1.4826e-07,0,0,163.61,0.20904
272.83,1.0471e-14,159.23,0.10459,293.19,1.3268e-07,0,0,164.65,0.2089
273.51,8.346e-15,159.63,0.10459,293.95,1.1876e-07,0,0,165.67,0.20903
274.2,6.6527e-15,160.03,0.10459,294.71,1.063e-07,0,0,166.76,0.2089
274.89,5.3038e-15,160.44,0.10459,295.47,9.5227e-08,0,0,167.83,0.20902
275.57,4.2291e-15,160.84,0.10459,296.23,8.5519e-08,0,0,168.85,0.20889
276.26,3.373e-15,161.24,0.10459,296.99,7.6786e-08,0,0,169.88,0.20901
276.94,2.6911e-15,161.65,0.10459,297.75,6.896e-08,0,0,170.9,0.20887
277.63,2.1478e-15,162.05,0.10459,298.5,6.1938e-08,0,0,171.93,0.209
278.31,1.7152e-15,162.46,0.10459,299.27,5.5628e-08,0,0,172.99,0.20887
278.99,1.371e-15,162.86,0.10459,300.02,4.9954e-08,0,0,174.12,0.20899
279.68,1.0973e-15,163.27,0.10459,300.78,4.4869e-08,0,0,175.19,0.20886
280.36,8.8004e-16,163.67,0.10459,301.54,4.0308e-08,0,0,176.23,0.20898
281.04,7.0787e-16,164.08,0.10459,302.29,3.621e-08,0,0,177.33,0.20885
281.72,5.7197e-16,164.48,0.10459,303.05,3.2535e-08,0,0,178.45,0.20897
282.41,4.6503e-16,164.89,0.10459,303.8,2.9237e-08,0,0,179.54,0.20884
283.09,3.8131e-16,165.29,0.10459,304.56,2.6274e-08,0,0,180.59,0.20897
283.77,3.1629e-16,165.7,0.10459,305.32,2.3606e-08,0,0,181.67,0.20883
284.45,2.6621e-16,166.1,0.10459,306.08,2.1212e-08,0,0,182.72,0.20895
285.13,2.2813e-16,166.5,0.10459,306.84,1.9063e-08,0,0,183.75,0.20882
285.82,1.9951e-16,166.91,0.10459,307.6,1.7131e-08,0,0,184.79,0.20895
286.5,1.7824e-16,167.31,0.10459,308.36,1.5398e-08,0,0,185.89,0.20882
287.18,1.6254e-16,167.72,0.10459,309.13,1.3842e-08,0,0,186.95,0.20894
287.86,1.5121e-16,168.12,0.10459,309.89,1.2445e-08,0,0,188.02,0.20881
288.55,1.432e-16,168.53,0.10459,310.65,1.119e-08,0,0,189.46,0.20894
289.23,1.3736e-16,168.93,0.10459,311.41,1.0061e-08,0,0,190.71,0.2088
289.91,1.3355e-16,169.33,0.10459,312.17,9.0464e-09,0,0,191.76,0.20893
290.59,1.3073e-16,169.74,0.10459,312.93,8.1343e-09,0,0,192.8,0.2088
291.27,1.2896e-16,170.14,0.10459,313.68,7.3152e-09,0,0,193.84,0.20893
291.96,1.2748e-16,170.55,0.10459,314.44,6.5785e-09,0,0,194.87,0.20879
292.64,1.2678e-16,170.95,0.10459,315.2,5.9159e-09,0,0,195.91,0.20891
293.32,1.2612e-16,171.35,0.10459,315.96,5.3205e-09,0,0,196.95,0.20878
294,1.2574e-16,171.76,0.10459,316.72,4.7857e-09,0,0,198.16,0.20891
294.68,1.2557e-16,172.16,0.10459,317.47,4.3051e-09,0,0,199.24,0.20877
295.36,1.2531e-16,172.57,0.10459,318.23,3.8732e-09,0,0,200.31,0.20889
296.04,1.2518e-16,172.97,0.10459,318.99,3.485e-09,0,0,201.37,0.20877
296.71,1.2506e-16,173.37,0.10459,319.74,3.1357e-09,0,0,202.51,0.20889
297.39,1.2509e-16,173.78,0.10459,320.5,2.815e-09,0,0,203.72,0.20875
298.08,1.2511e-16,174.18,0.10459,321.26,2.5265e-09,0,0,204.85,0.20888
298.75,1.2505e-16,174.59,0.10459,322.01,2.2675e-09,0,0,205.91,0.20875
299.43,1.2508e-16,174.99,0.10459,322.77,2.0353e-09,0,0,206.94,0.20887
300.11,1.2513e-16,175.39,0.10459,323.53,1.8272e-09,0,0,207.98,0.20874
300.79,1.2518e-16,175.79,0.10459,324.29,1.6405e-09,0,0,209,0.20886
301.47,1.2506e-16,176.2,0.10459,325.04,1.4725e-09,0,0,210.18,0.20873
302.15,1.2503e-16,176.6,0.10459,325.8,1.3219e-09,0,0,211.32,0.20886
302.83,1.2501e-16,177,0.10459,326.56,1.1869e-09,0,0,212.42,0.20872
303.51,1.2511e-16,177.4,0.10459,327.32,1.0615e-09,0,0,213.47,0.20884
304.19,1.2513e-16,177.81,0.1046,328.08,9.4904e-10,0,0,214.5,0.2087
304.87,1.2518e-16,178.21,0.10459,328.84,8.4854e-10,0,0,215.55,0.20884
305.55,1.2503e-16,178.61,0.10459,329.6,7.5874e-10,0,0,216.58,0.2087
306.23,1.2513e-16,179.02,0.10459,330.36,6.785e-10,0,0,217.61,0.20882
306.91,1.2513e-16,179.42,0.10459,331.11,6.0674e-10,0,0,218.64,0.2087
307.59,1.2502e-16,179.82,0.10459,331.87,5.4261e-10,0,0,219.67,0.20881
308.26,1.25e-16,180.23,0.10459,332.63,4.8519e-10,0,0,220.7,0.2087
308.94,1.2505e-16,180.63,0.10459,333.39,4.3377e-10,0,0,221.8,0.20881
309.62,1.2511e-16,181.03,0.10459,334.15,3.8783e-10,0,0,222.91,0.20869
310.3,1.2512e-16,181.43,0.10459,334.91,3.4679e-10,0,0,223.98,0.2088
310.98,1.2512e-16,181.84,0.10459,335.66,3.1005e-10,0,0,225.02,0.20868
311.65,1.251e-16,182.24,0.10459,336.42,2.7719e-10,0,0,226.04,0.20879
312.33,1.2515e-16,182.64,0.10459,337.17,2.4784e-10,0,0,227.08,0.20867
313.01,1.2515e-16,183.04,0.10459,337.93,2.2158e-10,0,0,228.11,0.20878
313.69,1.2519e-16,183.45,0.10459,338.69,1.9812e-10,0,0,229.14,0.20867
314.36,1.2514e-16,183.85,0.10459,339.45,1.7716e-10,0,0,230.18,0.20878
315.04,1.2527e-16,184.25,0.10459,340.2,1.5841e-10,0,0,231.21,0.20866
315.71,1.2518e-16,184.65,0.10459,340.96,1.4166e-10,0,0,232.22,0.20877
316.39,1.2515e-16,185.06,0.10459,341.72,1.267e-10,0,0,233.23,0.20865
317.07,1.2519e-16,185.46,0.10459,342.47,1.1332e-10,0,0,234.43,0.20876
317.74,1.2507e-16,185.86,0.10459,343.23,1.0136e-10,0,0,235.49,0.20865
318.42,1.2512e-16,186.27,0.10459,343.99,9.0666e-11,0,0,236.54,0.20875
319.09,1.2515e-16,186.67,0.10459,344.74,8.1094e-11,0,0,237.56,0.20864
319.77,1.2514e-16,187.08,0.10459,345.5,7.2622e-11,0,0,238.6,0.20874
320.45,1.2529e-16,187.48,0.10459,346.26,6.5191e-11,0,0,239.62,0.20862
321.13,1.2512e-16,187.88,0.10459,347.02,5.8524e-11,0,0,240.63,0.20873
321.81,1.2512e-16,188.28,0.10459,347.79,5.2536e-11,0,0,241.66,0.20862
322.48,1.2505e-16,188.69,0.10459,348.55,4.7163e-11,0,0,242.8,0.20873
323.16,1.252e-16,189.09,0.10459,349.32,4.2342e-11,0,0,243.89,0.20861
323.84,1.2513e-16,189.5,0.10459,350.08,3.8014e-11,0,0,244.97,0.20872
324.51,1.2515e-16,189.9,0.10459,350.84,3.413e-11,0,0,246.18,0.20861
325.19,1.2512e-16,190.3,0.10459,351.59,3.0643e-11,0,0,247.26,0.20872
325.87,1.2517e-16,190.71,0.10459,352.35,2.751e-11,0,0,248.3,0.20861
326.54,1.2516e-16,191.11,0.10459,353.11,2.4695e-11,0,0,249.33,0.20871
327.22,1.2522e-16,191.51,0.10459,353.86,2.2166e-11,0,0,250.57,0.2086
327.89,1.2521e-16,191.91,0.10459,354.62,1.9898e-11,0,0,251.85,0.2087
328.57,1.2516e-16,192.32,0.10459,355.37,1.7862e-11,0,0,252.95,0.20859
329.25,1.2516e-16,192.72,0.10459,356.13,1.6036e-11,0,0,254,0.20869
329.92,1.251e-16,193.13,0.10459,356.89,1.4397e-11,0,0,255.05,0.20859
330.6,1.2515e-16,193.53,0.10459,357.65,1.2925e-11,0,0,256.09,0.20869
331.27,1.2516e-16,193.93,0.10459,358.4,1.1604e-11,0,0,257.13,0.20858
331.95,1.2514e-16,194.34,0.10459,359.16,1.0419e-11,0,0,258.23,0.20867
332.63,1.2516e-16,194.74,0.10459,359.92,9.3544e-12,0,0,259.28,0.20857
333.3,1.252e-16,195.15,0.10459,360.68,8.3993e-12,0,0,260.32,0.20866
333.98,1.2513e-16,195.55,0.10459,361.43,7.5418e-12,0,0,261.35,0.20857
334.65,1.2522e-16,195.96,0.10459,362.19,6.7719e-12,0,0,262.38,0.20866
335.33,1.252e-16,196.36,0.10459,362.94,6.08e-12,0,0,263.49,0.20857
336.01,1.2519e-16,196.76,0.10459,363.7,5.4592e-12,0,0,264.53,0.20866
336.68,1.2511e-16,197.17,0.10459,364.46,4.9012e-12,0,0,265.55,0.20856
337.36,1.251e-16,197.57,0.10459,365.21,4.4006e-12,0,0,266.56,0.20865
338.04,1.2512e-16,197.97,0.10459,365.97,3.9513e-12,0,0,267.56,0.20855
338.72,1.2512e-16,198.38,0.10459,366.73,3.5479e-12,0,0,268.6,0.20864
339.4,1.2515e-16,198.78,0.10459,367.49,3.1859e-12,0,0,269.77,0.20855
340.07,1.2517e-16,199.18,0.10459,368.25,2.8609e-12,0,0,270.82,0.20863
340.75,1.2518e-16,199.59,0.10459,369.01,2.5692e-12,0,0,271.86,0.20854
341.43,1.2514e-16,199.99,0.10459,369.76,2.3073e-12,0,0,272.89,0.20863
342.11,1.2515e-16,200.4,0.10459,370.52,2.0721e-12,0,0,274.02,0.20853
342.78,1.2516e-16,200.8,0.10459,371.28,1.861e-12,0,0,275.09,0.20862
343.46,1.2512e-16,201.2,0.10459,372.03,1.6714e-12,0,0,276.22,0.20853
344.13,1.2518e-16,201.61,0.10459,372.79,1.5011e-12,0,0,277.28,0.20862
344.81,1.2508e-16,202.01,0.10459,373.55,1.3483e-12,0,0,278.31,0.20853
345.49,1.2512e-16,202.41,0.10459,374.3,1.211e-12,0,0,279.35,0.20861
346.16,1.2515e-16,202.82,0.10459,375.06,1.0876e-12,0,0,280.39,0.20852
346.84,1.251e-16,203.22,0.10459,375.82,9.766e-13,0,0,281.48,0.20861
347.51,1.2512e-16,203.62,0.10459,376.57,8.7699e-13,0,0,282.61,0.20851
348.19,1.2516e-16,204.03,0.10459,377.33,7.8759e-13,0,0,283.69,0.2086
348.87,1.2519e-16,204.43,0.10459,378.09,7.0732e-13,0,0,284.74,0.20851
349.54,1.2502e-16,204.83,0.10459,378.86,6.3526e-13,0,0,285.85,0.20859
350.22,1.2522e-16,205.24,0.10459,379.62,5.7056e-13,0,0,286.91,0.2085
350.89,1.2503e-16,205.64,0.10459,380.38,5.1247e-13,0,0,288.22,0.20859
351.57,1.2508e-16,206.05,0.10459,381.14,4.603e-13,0,0,289.57,0.20849
352.24,1.2512e-16,206.45,0.10459,381.9,4.1346e-13,0,0,290.77,0.20858
352.92,1.2502e-16,206.85,0.10459,382.66,3.714e-13,0,0,291.82,0.20849
353.6,1.2511e-16,207.26,0.10459,383.42,3.3359e-13,0,0,292.86,0.20857
354.27,1.2512e-16,207.67,0.10459,384.18,2.9965e-13,0,0,294.06,0.20849
354.95,1.251e-16,208.07,0.10459,384.94,2.6917e-13,0,0,295.16,0.20857
355.62,1.251e-16,208.47,0.10459,385.7,2.418e-13,0,0,296.34,0.20848
356.3,1.2511e-16,208.87,0.10459,386.46,2.1722e-13,0,0,297.42,0.20857
356.97,1.2509e-16,209.28,0.10459,387.22,1.9514e-13,0,0,298.45,0.20848
357.65,1.2509e-16,209.68,0.10459,387.98,1.7531e-13,0,0,299.47,0.20856
358.32,1.2512e-16,210.08,0.10459,388.74,1.575e-13,0,0,300.47,0.20848
359,1.2514e-16,210.48,0.10459,389.5,1.415e-13,0,0,301.49,0.20855
359.67,1.2518e-16,210.89,0.10459,390.27,1.2713e-13,0,0,302.53,0.20848
360.35,1.252e-16,211.29,0.10459,391.03,1.1421e-13,0,0,303.58,0.20856
361.02,1.2517e-16,211.69,0.10459,391.78,1.0261e-13,0,0,304.66,0.20847
361.7,1.2514e-16,212.09,0.10459,392.54,9.2194e-14,0,0,305.86,0.20855
362.37,1.251e-16,212.49,0.10459,393.29,8.2836e-14,0,0,306.94,0.20846
363.05,1.251e-16,212.89,0.10459,394.05,7.4428e-14,0,0,308.04,0.20856
363.73,1.2514e-16,213.3,0.10459,394.8,6.6875e-14,0,0,309.07,0.20846
364.41,1.2512e-16,213.7,0.10459,395.55,6.0091e-14,0,0,310.09,0.20854
365.08,1.2504e-16,214.1,0.10459,396.31,5.3996e-14,0,0,311.12,0.20846
365.76,1.2507e-16,214.51,0.10459,397.06,4.8521e-14,0,0,312.23,0.20854
366.43,1.251e-16,214.91,0.10459,397.82,4.3603e-14,0,0,313.28,0.20846
367.11,1.2502e-16,215.31,0.10459,398.57,3.9178e-14,0,0,314.31,0.20853
367.78,1.2502e-16,215.72,0.10459,399.33,3.5204e-14,0,0,315.68,0.20845
368.46,1.2507e-16,216.12,0.10459,400.08,3.1634e-14,0,0,316.98,0.20854
369.13,1.2517e-16,216.52,0.10459,400.84,2.8428e-14,0,0,318.55,0.20845
369.81,1.2504e-16,216.93,0.10459,401.6,2.5547e-14,0,0,320.12,0.20853
370.49,1.2523e-16,217.33,0.10459,402.36,2.2959e-14,0,0,321.87,0.20844
371.16,1.2516e-16,217.73,0.10459,403.12,2.0634e-14,0,0,323.43,0.20852
371.84,1.2516e-16,218.13,0.10459,403.88,1.8545e-14,0,0,324.76,0.20844
372.52,1.2511e-16,218.54,0.10459,404.63,1.6668e-14,0,0,325.86,0.20852
373.19,1.2511e-16,218.94,0.10459,405.39,1.4982e-14,0,0,326.94,0.20843
373.87,1.2511e-16,219.35,0.10459,406.14,1.3466e-14,0,0,328,0.20851
374.55,1.2516e-16,219.75,0.10459,406.9,1.2105e-14,0,0,329.06,0.20842
375.22,1.2507e-16,220.15,0.10459,407.65,1.0882e-14,0,0,330.27,0.2085
375.9,1.2513e-16,220.56,0.10459,408.4,9.7831e-15,0,0,331.45,0.20841
376.58,1.2506e-16,220.96,0.10459,409.16,8.7959e-15,0,0,332.61,0.2085
377.25,1.2513e-16,221.36,0.10459,409.91,7.909e-15,0,0,333.66,0.20841
377.93,1.2518e-16,221.76,0.10459,410.67,7.1122e-15,0,0,334.67,0.2085
378.61,1.2508e-16,222.17,0.10459,411.43,6.3963e-15,0,0,335.69,0.20841
379.29,1.2506e-16,222.57,0.10459,412.18,5.7532e-15,0,0,336.79,0.20849
379.96,1.2507e-16,222.97,0.10459,412.94,5.1756e-15,0,0,337.87,0.2084
380.64,1.2509e-16,223.38,0.10459,413.7,4.6568e-15,0,0,338.96,0.20848
381.32,1.2497e-16,223.78,0.10459,414.45,4.1907e-15,0,0,339.99,0.2084
382,1.2505e-16,224.18,0.10459,415.2,3.7722e-15,0,0,341.01,0.20848
382.68,1.2511e-16,224.58,0.10459,415.96,3.3961e-15,0,0,342.21,0.20839
383.36,1.2515e-16,224.99,0.10459,416.71,3.0585e-15,0,0,343.21,0.20847
384.04,1.2513e-16,225.39,0.10459,417.47,2.7554e-15,0,0,344.24,0.20839
384.72,1.2506e-16,225.79,0.10459,418.22,2.4833e-15,0,0,345.28,0.20847
385.4,1.2511e-16,226.19,0.10459,418.98,2.2392e-15,0,0,346.3,0.20838
386.08,1.2503e-16,226.59,0.10459,419.73,2.0201e-15,0,0,347.32,0.20846
386.76,1.2511e-16,226.99,0.10459,420.48,1.8235e-15,0,0,348.35,0.20838
387.45,1.2511e-16,227.39,0.10459,421.24,1.6472e-15,0,0,349.37,0.20846
388.13,1.251e-16,227.79,0.10459,421.99,1.489e-15,0,0,350.39,0.20838
388.81,1.2513e-16,228.19,0.10459,422.75,1.3472e-15,0,0,351.6,0.20845
389.5,1.2514e-16,228.59,0.10459,423.5,1.22e-15,0,0,352.78,0.20838
390.18,1.2513e-16,228.99,0.10459,424.26,1.1061e-15,0,0,354.01,0.20845


==> unknown_rank_small_whp.dat <==
0.89635,0.46548,0.9692,0.29876,1.6571,0.0068615,0.19385,0.005585,0.063515,0.0016235,0,0.0092008
0.95478,0.46548,1.0359,0.20411,3.3396,0.0049505,1.0215,0.0050324,0.18327,0.0011584,0,0.0095979
1.0178,0.46548,1.108,0.15487,5.0237,0.0055901,1.8485,0.0045801,0.30191,0.00064383,0,0.0097581
1.0803,0.46548,1.1741,0.10995,6.7077,0.0059997,2.6764,0.004376,0.42009,0.00031681,0,0.0097394
1.1291,0.46548,1.2293,0.075491,8.3953,0.0063054,3.5056,0.0039299,0.53814,0.00014271,0,0.0097196
1.177,0.46548,1.2823,0.051725,10.075,0.0065195,4.3414,0.0035036,0.66314,5.6299e-05,0,0.0096984
1.2245,0.46548,1.3382,0.037776,11.763,0.0066839,5.1766,0.0031833,0.78618,2.5431e-05,0,0.0092475
1.272,0.46548,1.3933,0.029462,13.446,0.0068337,6.0132,0.0031589,0.90384,4.2944e-06,0,0.0091038
1.3191,0.46548,1.4483,0.024651,15.127,0.006969,6.8502,0.0028272,1.0207,2.5741e-06,0,0.0089169
1.3672,0.46548,1.5034,0.022092,16.812,0.0070865,7.6865,0.0026173,1.1381,3.1242e-06,0,0.008782
1.4142,0.46548,1.5585,0.020292,0,0,0,0,0,0,0,0
1.4611,0.46548,1.613,0.018909,0,0,0,0,0,0,0,0
1.5081,0.46548,1.6678,0.018161,0,0,0,0,0,0,0,0
1.555,0.46548,1.7244,0.017617,0,0,0,0,0,0,0,0
1.6022,0.46548,1.78,0.017162,0,0,0,0,0,0,0,0
1.6492,0.46548,1.8352,0.016754,0,0,0,0,0,0,0,0
1.6962,0.46548,1.8908,0.016541,0,0,0,0,0,0,0,0
1.7432,0.46548,1.9473,0.016424,0,0,0,0,0,0,0,0
1.7899,0.46548,2.0028,0.016387,0,0,0,0,0,0,0,0
1.8366,0.46548,2.0595,0.016371,0,0,0,0,0,0,0,0
1.8836,0.46548,2.1151,0.016364,0,0,0,0,0,0,0,0
1.931,0.46548,2.1844,0.016361,0,0,0,0,0,0,0,0
1.9783,0.46548,2.2569,0.016359,0,0,0,0,0,0,0,0
2.0256,0.46548,2.3264,0.016358,0,0,0,0,0,0,0,0
2.073,0.46548,2.3845,0.016358,0,0,0,0,0,0,0,0
2.1198,0.46548,2.4488,0.016358,0,0,0,0,0,0,0,0
2.1666,0.46548,2.5078,0.016357,0,0,0,0,0,0,0,0
2.2136,0.46548,2.5651,0.016357,0,0,0,0,0,0,0,0
2.2602,0.46548,2.6227,0.016357,0,0,0,0,0,0,0,0
2.3068,0.46548,2.6798,0.016357,0,0,0,0,0,0,0,0
2.3534,0.46548,2.7369,0.016357,0,0,0,0,0,0,0,0
2.4002,0.46548,2.7996,0.016357,0,0,0,0,0,0,0,0
2.4469,0.46548,2.8571,0.016357,0,0,0,0,0,0,0,0
2.4934,0.46548,2.9297,0.016357,0,0,0,0,0,0,0,0
2.5401,0.46548,2.9869,0.016357,0,0,0,0,0,0,0,0
2.5869,0.46548,3.0419,0.016357,0,0,0,0,0,0,0,0
2.6337,0.46548,3.0977,0.016357,0,0,0,0,0,0,0,0
2.6804,0.46548,3.1534,0.016357,0,0,0,0,0,0,0,0
2.7269,0.46548,3.2093,0.016357,0,0,0,0,0,0,0,0
2.7737,0.46548,3.2652,0.016357,0,0,0,0,0,0,0,0
2.8207,0.46548,3.3257,0.016357,0,0,0,0,0,0,0,0
2.8677,0.46548,3.3812,0.016357,0,0,0,0,0,0,0,0
2.9151,0.46548,3.4362,0.016357,0,0,0,0,0,0,0,0
2.9623,0.46548,3.4917,0.016357,0,0,0,0,0,0,0,0
3.0208,0.46548,3.5471,0.016357,0,0,0,0,0,0,0,0
3.076,0.46548,3.6016,0.016357,0,0,0,0,0,0,0,0
3.1278,0.46548,3.656,0.016357,0,0,0,0,0,0,0,0
3.1785,0.46548,3.7109,0.016357,0,0,0,0,0,0,0,0
3.2282,0.46548,3.7659,0.016357,0,0,0,0,0,0,0,0
3.2757,0.46548,3.8214,0.016357,0,0,0,0,0,0,0,0
3.3233,0.46548,3.8774,0.016357,0,0,0,0,0,0,0,0
3.3713,0.46548,3.9333,0.016357,0,0,0,0,0,0,0,0
3.4194,0.46548,3.9889,0.016357,0,0,0,0,0,0,0,0
3.4671,0.46548,4.0446,0.016357,0,0,0,0,0,0,0,0
3.5147,0.46548,4.1,0.016357,0,0,0,0,0,0,0,0
3.5628,0.46548,4.1559,0.016357,0,0,0,0,0,0,0,0
3.6104,0.46548,4.2119,0.016357,0,0,0,0,0,0,0,0
3.658,0.46548,4.2661,0.016357,0,0,0,0,0,0,0,0
3.7054,0.46548,4.3202,0.016357,0,0,0,0,0,0,0,0
3.7527,0.46548,4.375,0.016357,0,0,0,0,0,0,0,0
3.8002,0.46548,4.4298,0.016357,0,0,0,0,0,0,0,0
3.8476,0.46548,4.4843,0.016357,0,0,0,0,0,0,0,0
3.8963,0.46548,4.5388,0.016357,0,0,0,0,0,0,0,0
3.9454,0.46548,4.5943,0.016357,0,0,0,0,0,0,0,0
3.9932,0.46548,4.6491,0.016357,0,0,0,0,0,0,0,0
4.0409,0.46548,4.7042,0.016357,0,0,0,0,0,0,0,0
4.0885,0.46548,4.7587,0.016357,0,0,0,0,0,0,0,0
4.136,0.46548,4.8131,0.016357,0,0,0,0,0,0,0,0
4.1834,0.46548,4.8675,0.016357,0,0,0,0,0,0,0,0
4.2311,0.46548,4.9222,0.016357,0,0,0,0,0,0,0,0
4.2785,0.46548,4.9768,0.016357,0,0,0,0,0,0,0,0
4.3261,0.46548,5.0316,0.016357,0,0,0,0,0,0,0,0
4.3743,0.46548,5.0888,0.016357,0,0,0,0,0,0,0,0
4.4221,0.46548,5.1444,0.016357,0,0,0,0,0,0,0,0
4.4696,0.46548,5.1994,0.016357,0,0,0,0,0,0,0,0
4.5181,0.46548,5.2541,0.016357,0,0,0,0,0,0,0,0
4.5667,0.46548,5.3087,0.016357,0,0,0,0,0,0,0,0
4.6151,0.46548,5.3636,0.016357,0,0,0,0,0,0,0,0
4.6641,0.46548,5.4189,0.016357,0,0,0,0,0,0,0,0
4.7124,0.46548,5.4757,0.016357,0,0,0,0,0,0,0,0
4.7602,0.46548,5.5327,0.016357,0,0,0,0,0,0,0,0
4.8081,0.46548,5.5879,0.016357,0,0,0,0,0,0,0,0
4.8564,0.46548,5.6427,0.016357,0,0,0,0,0,0,0,0
4.9042,0.46548,5.6972,0.016357,0,0,0,0,0,0,0,0
4.9523,0.46548,5.7535,0.016357,0,0,0,0,0,0,0,0
5.0007,0.46548,5.8078,0.016357,0,0,0,0,0,0,0,0
5.0492,0.46548,5.8619,0.016357,0,0,0,0,0,0,0,0
5.0978,0.46548,5.9159,0.016357,0,0,0,0,0,0,0,0
5.1462,0.46548,5.9702,0.016357,0,0,0,0,0,0,0,0
5.1944,0.46548,6.0243,0.016357,0,0,0,0,0,0,0,0
5.2426,0.46548,6.0787,0.016357,0,0,0,0,0,0,0,0
5.2905,0.46548,6.1337,0.016357,0,0,0,0,0,0,0,0
5.3385,0.46548,6.1882,0.016357,0,0,0,0,0,0,0,0
5.3873,0.46548,6.2426,0.016357,0,0,0,0,0,0,0,0
5.4356,0.46548,6.297,0.016357,0,0,0,0,0,0,0,0
5.4833,0.46548,6.3517,0.016357,0,0,0,0,0,0,0,0
5.5307,0.46548,6.4061,0.016357,0,0,0,0,0,0,0,0
5.5782,0.46548,6.4606,0.016357,0,0,0,0,0,0,0,0
5.6257,0.46548,6.5151,0.016357,0,0,0,0,0,0,0,0
5.6732,0.46548,6.5697,0.016357,0,0,0,0,0,0,0,0
5.7206,0.46548,6.6243,0.016357,0,0,0,0,0,0,0,0

